Spoke-Darts for High-Dimensional Blue-Noise Sampling

Blue noise sampling has proved useful for many graphics applications, but remains underexplored in high-dimensional spaces due to the difficulty of generating distributions and proving properties about them. We present a blue noise sampling method with good quality and performance across different dimensions. The method, spoke-dart sampling, shoots rays from prior samples and selects samples from these rays. It combines the advantages of two major high-dimensional sampling methods: the locality of advancing front with the dimensionality-reduction of hyperplanes, specifically line sampling. We prove that the output sampling is saturated with high probability, with bounds on distances between pairs of samples and between any domain point and its nearest sample. We demonstrate spoke-dart applications for approximate Delaunay graph construction, global optimization, and robotic motion planning. Both the blue-noise quality of the output distribution and the adaptability of the intermediate processes of our method are useful in these applications.

==> abstract.txt <==
Blue noise sampling has proven useful for many graphics applications, but
remains under-explored in high-dimensional spaces due to the difficulty of
generating distributions and proving properties about them. We present a blue
noise sampling method with good quality and performance across different
dimensions. The method, spoke-dart sampling, shoots rays from prior samples
and selects samples from these rays. It combines the advantages of two major
high-dimensional sampling methods: the locality of advancing front with the
dimensionality-reduction of hyperplanes, specifically line sampling. We prove
that the output sampling is saturated with high probability, with bounds on
distances between pairs of samples, and between any domain point and its
nearest sample. We demonstrate spoke-dart applications for approximate
Delaunay graph construction, global optimization, and robotic motion planning.
Both the blue-noise quality of the output distribution, and the adaptability
of the intermediate processes of our method, are useful in these applications.


==> latexout.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.15 (TeX Live 2014) (preloaded format=pdflatex)
 \write18 enabled.
entering extended mode
(./final.tex
LaTeX2e <2014/05/01>
Babel <3.9k> and hyphenation patterns for 78 languages loaded.
(./acmtog.cls
Document Class: acmtog 2010/07/09
(/usr/local/texlive/2014/texmf-dist/tex/latex/base/latexsym.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/url/url.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/psnfss/times.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/tools/bm.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2014/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2014/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/latexconfig/graphics.cfg)
(/usr/local/texlive/2014/texmf-dist/tex/latex/pdftex-def/pdftex.def
(/usr/local/texlive/2014/texmf-dist/tex/generic/oberdiek/infwarerr.sty)
(/usr/local/texlive/2014/texmf-dist/tex/generic/oberdiek/ltxcmds.sty)))))
(./paper.tex (./packagetog.tex
(/usr/local/texlive/2014/texmf-dist/tex/generic/epsf/epsf.sty
This is `epsf.tex' v2.7.4 <14 February 2011>
) (/usr/local/texlive/2014/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/usr/local/texlive/2014/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/local/texlive/2014/texmf-dist/tex/latex/algorithms/algorithm.sty
(/usr/local/texlive/2014/texmf-dist/tex/latex/float/float.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/local/texlive/2014/texmf-dist/tex/latex/psfrag/psfrag.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2014/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2014/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2014/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/local/texlive/2014/texmf-dist/tex/latex/siunitx/siunitx.sty
(/usr/local/texlive/2014/texmf-dist/tex/latex/l3kernel/expl3.sty
(/usr/local/texlive/2014/texmf-dist/tex/generic/oberdiek/ifpdf.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/l3kernel/expl3-code.tex
(/usr/local/texlive/2014/texmf-dist/tex/latex/etex-pkg/etex.sty)))
(/usr/local/texlive/2014/texmf-dist/tex/latex/l3packages/xparse/xparse.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/tools/array.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/l3packages/l3keys2e/l3keys2e.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/beamer/translator/translator.sty
(/usr/local/texlive/2014/texmf-dist/tex/latex/beamer/translator/translator-lang
uage-mappings.tex)))
(/usr/local/texlive/2014/texmf-dist/tex/latex/graphics/color.sty
(/usr/local/texlive/2014/texmf-dist/tex/latex/latexconfig/color.cfg))
(/usr/local/texlive/2014/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/threeparttable/threeparttable.sty
) (/usr/local/texlive/2014/texmf-dist/tex/generic/ulem/ulem.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/local/texlive/2014/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
(/usr/local/texlive/2014/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty))
(/usr/local/texlive/2014/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/oberdiek/auxhook.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/oberdiek/kvoptions.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/local/texlive/2014/texmf-dist/tex/latex/latexconfig/hyperref.cfg))

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/local/texlive/2014/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/local/texlive/2014/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty))
(/usr/local/texlive/2014/texmf-dist/tex/latex/parskip/parskip.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/base/alltt.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/local/texlive/2014/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/local/texlive/2014/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.te
x
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-li
sts.tex))
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
(/usr/local/texlive/2014/texmf-dist/tex/latex/ms/everyshi.sty))
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex))
(/usr/local/texlive/2014/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/local/texlive/2014/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.c
ode.tex))
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.d
ef
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-p
df.def)))
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.
code.tex)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.
code.tex)) (/usr/local/texlive/2014/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2014/texmf-dist/tex/latex/latexconfig/color.cfg))
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.
tex
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic
.code.tex)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigo
nometric.code.tex)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.rando
m.code.tex)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.compa
rison.code.tex)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.
code.tex)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round
.code.tex)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.
code.tex)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integ
erarithmetics.code.tex)))
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex)
)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.co
de.tex)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconst
ruct.code.tex)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage
.code.tex)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.co
de.tex)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicst
ate.code.tex)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransform
ations.code.tex)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.cod
e.tex)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.c
ode.tex)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathproce
ssing.code.tex)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.co
de.tex)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.cod
e.tex)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.cod
e.tex
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.
code.tex))
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.co
de.tex)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretranspare
ncy.code.tex)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.
code.tex)))
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.cod
e.tex)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.
tex)
(/usr/local/texlive/2014/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-0-65.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-1-18.sty))
(/usr/local/texlive/2014/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/local/texlive/2014/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex)
) (/usr/local/texlive/2014/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.cod
e.tex
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothan
dlers.code.tex)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.cod
e.tex)
(/usr/local/texlive/2014/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarytopaths.code.tex)))
(/usr/local/texlive/2014/texmf-dist/tex/latex/fp/fp.sty
`Fixed Point Package', Version 0.8, April 2, 1995 (C) Michael Mehlich
(/usr/local/texlive/2014/texmf-dist/tex/latex/fp/defpattern.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/fp/fp-basic.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/fp/fp-addons.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/fp/fp-snap.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/fp/fp-exp.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/fp/fp-trigo.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/fp/fp-pas.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/fp/fp-random.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/fp/fp-eqn.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/fp/fp-upn.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/fp/fp-eval.sty))
(/usr/local/texlive/2014/texmf-dist/tex/latex/base/newlfont.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/floatflt/floatflt.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/wrapfig/wrapfig.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/subfig/subfig.sty

Package subfig Warning: Your document class has a bad definition
 of \endfigure, most likely
 \let\endfigure=\end@float
 which has now been changed to
 \def\endfigure{\end@float}
 because otherwise subsequent changes to \end@float
 (like done by several packages changing float behaviour)
 can't take effect on \endfigure.
 Please complain to your document class author.


Package subfig Warning: Your document class has a bad definition
 of \endtable, most likely
 \let\endtable=\end@float
 which has now been changed to
 \def\endtable{\end@float}
 because otherwise subsequent changes to \end@float
 (like done by several packages changing float behaviour)
 can't take effect on \endtable.
 Please complain to your document class author.

(/usr/local/texlive/2014/texmf-dist/tex/latex/caption/caption.sty
(/usr/local/texlive/2014/texmf-dist/tex/latex/caption/caption3.sty)

Package caption Warning: Unsupported document class (or package) detected,
(caption)                usage of the caption package is not recommended.
See the caption package documentation for explanation.

)) (/usr/local/texlive/2014/texmf-dist/tex/latex/wasysym/wasysym.sty)
(./slashbox.sty
slashbox style by K.Yasuoka, May 1993.
) (/usr/local/texlive/2014/texmf-dist/tex/latex/cleveref/cleveref.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/savesym/savesym.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/algorithmicx/algcompatible.sty
(/usr/local/texlive/2014/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
Document Style - algorithmic compatible environments for the `algorithmicx' sty
le
)) (../common/macroscommon.tex) (../common/symbols.tex) (./macros.tex)
(./symbols.tex) (./final.aux)
(/usr/local/texlive/2014/texmf-dist/tex/latex/psnfss/ot1ptm.fd)
(/usr/local/texlive/2014/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2014/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/usr/local/texlive/2014/texmf-dist/tex/latex/oberdiek/grfext.sty)
(/usr/local/texlive/2014/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/local/texlive/2014/texmf-dist/tex/latex/beamer/translator/dicts/translato
r-basic-dictionary/translator-basic-dictionary-English.dict)
(/usr/local/texlive/2014/texmf-dist/tex/latex/siunitx/config/siunitx-abbreviati
ons.cfg)

Package hyperref Warning: Draft mode on.

(/usr/local/texlive/2014/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/local/texlive/2014/texmf-dist/tex/generic/oberdiek/gettitlestring.sty))
ABD: EveryShipout initializing macros
(/usr/local/texlive/2014/texmf-dist/tex/latex/base/ulasy.fd)
(/usr/local/texlive/2014/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2014/texmf-dist/tex/latex/amsfonts/umsb.fd)
(/usr/local/texlive/2014/texmf-dist/tex/latex/wasysym/uwasy.fd)
(/usr/local/texlive/2014/texmf-dist/tex/latex/psnfss/ot1phv.fd)
(/usr/local/texlive/2014/texmf-dist/tex/latex/psnfss/omsptm.fd) (./abstract.tex
) (./introduction.tex (./teaser_fig.texlibpng warning: iCCP: Not recognizing known sRGB profile that has been edited

<figs/delaunay_3d.png, id=4, 1212.53pt x 1184.425pt>
<use figs/delaunay_3d.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited

<figs/global_opt.png, id=6, 692.5875pt x 572.63937pt>
<use figs/global_opt.png>
<figs/mitsuba/torus-in-glass/256spp/spoke_8D.png, id=7, 513.92pt x 513.92pt>
<use figs/mitsuba/torus-in-glass/256spp/spoke_8D.png>
<figs/motionplanning/hrp4.png, id=8, 1284.8pt x 963.6pt>
<use figs/motionplanning/hrp4.png>)
Underfull \vbox (badness 10000) has occurred while \output is active [1
Non-PDF special ignored!{/usr/local/texlive/2014/texmf-var/fonts/map/pdftex/upd
map/pdftex.map}
Non-PDF special ignored!]
Underfull \hbox (badness 2165) in paragraph at lines 82--83
[]\OT1/ptm/m/n/9 Applications us-ing spokes for high di-men-sional De-lau-nay
) (./related.tex
Underfull \hbox (badness 1303) in paragraph at lines 86--2
[]\OT1/ptm/m/n/9 To our knowl-edge, we pro-vide the first fea-si-ble method for

(./rdf_spectra_lineSpokes_fig.tex
<figs/distributions/2_P_24_0spoke_6236_final-half_plot_2d_no_ghosts.pdf, id=21,
 494.79166pt x 494.27911pt>
<use figs/distributions/2_P_24_0spoke_6236_final-half_plot_2d_no_ghosts.pdf>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited

<figs/distributions/spoke_spec.png, id=22, 250.9375pt x 250.9375pt>
<use figs/distributions/spoke_spec.png>
(./figs/distributions/2_P_198_0spoke_411222_beta_points_rdf_nolabel.tex
( FP-EVAL ( FP-UPN ( FP-DIV ) ) ) ( FP-EVAL ( FP-UPN ) ) ( FP-EVAL ( FP-UPN )
) ( FP-EVAL ( FP-UPN ( FP-MUL ) ) ) ( FP-EVAL ( FP-UPN ) ) ( FP-EVAL ( FP-UPN
( FP-DIV ) ) ) ( FP-EVAL ( FP-UPN ( FP-MUL ) ( FP-MUL ) ) ) ( FP-EVAL ( FP-UPN
( FP-MUL ) ) ) ( FP-EVAL ( FP-UPN ) ) ( FP-EVAL ( FP-UPN ( FP-ADD ) ) )
( FP-EVAL ( FP-UPN ( FP-SUB ) ) ) ( FP-EVAL ( FP-UPN ( FP-MUL ) ) ) ( FP-EVAL
( FP-UPN ( FP-MUL ) ) ) ( FP-EVAL ( FP-UPN ( FP-MUL ) ) ) ( FP-EVAL ( FP-UPN
( FP-MUL ) ) ) ( FP-EVAL ( FP-UPN ( FP-MUL ) ) ) ( FP-EVAL ( FP-UPN ( FP-MUL )
) ) ( FP-EVAL ( FP-UPN ( FP-MUL ) ) ))
(./figs/distributions/spoke_rp_nolabel.tex ( FP-EVAL ( FP-UPN ( FP-DIV ) ) )
( FP-EVAL ( FP-UPN ) ) ( FP-EVAL ( FP-UPN ( FP-MUL ) ( FP-DIV ) ) ) ( FP-EVAL
( FP-UPN ( FP-MUL ) ) ) ( FP-EVAL ( FP-UPN ) ) ( FP-EVAL ( FP-UPN ( FP-DIV ) )
) ( FP-EVAL ( FP-UPN ( FP-MUL ) ( FP-MUL ) ) ) ( FP-EVAL ( FP-UPN ) )
( FP-EVAL ( FP-UPN ) ) ( FP-EVAL ( FP-UPN ( FP-ADD ) ) ) ( FP-EVAL ( FP-UPN
( FP-SUB ) ) ) ( FP-EVAL ( FP-UPN ( FP-MUL ) ) ) ( FP-EVAL ( FP-UPN ( FP-MUL )
) ) ( FP-EVAL ( FP-UPN ( FP-MUL ) ) ) ( FP-EVAL ( FP-UPN ( FP-MUL ) ) )
( FP-EVAL ( FP-UPN ( FP-MUL ) ) ) ( FP-EVAL ( FP-UPN ( FP-MUL ) ) ) ( FP-EVAL
( FP-UPN ( FP-MUL ) ) ))
Overfull \hbox (4.80661pt too wide) in paragraph at lines 6--19
 [][][][][][][][] 
)
Overfull \vbox (0.633pt too high) has occurred while \output is active [2 <./fi
gs/delaunay_3d.png> <./figs/global_opt.png> <./figs/mitsuba/torus-in-glass/256s
pp/spoke_8D.png> <./figs/motionplanning/hrp4.png> <./figs/distributions/2_P_24_
0spoke_6236_final-half_plot_2d_no_ghosts.pdf> <./figs/distributions/spoke_spec.
png>] (./spokes_fig.tex
<figs/handdrawn/line-spokes.pdf, id=42, 272.88504pt x 268.83575pt>
<use figs/handdrawn/line-spokes.pdf>
<figs/handdrawn/two-spokes.pdf, id=43, 405.0466pt x 261.328pt>
<use figs/handdrawn/two-spokes.pdf>)) (./algorithm.tex (./spoke_alg.tex)
Overfull \vbox (0.633pt too high) has occurred while \output is active [3 <./fi
gs/handdrawn/line-spokes.pdf> <./figs/handdrawn/two-spokes.pdf>])
(./analysis.tex
Overfull \vbox (0.633pt too high) has occurred while \output is active [4]
<figs/handdrawn/shared_area_hid.pdf, id=91, 306.84326pt x 167.44818pt>
<use figs/handdrawn/shared_area_hid.pdf>
<figs/handdrawn/ball_void_hid.pdf, id=92, 267.78316pt x 182.21655pt>
<use figs/handdrawn/ball_void_hid.pdf>) (./result.tex
Overfull \vbox (0.633pt too high) has occurred while \output is active [5 <./fi
gs/handdrawn/shared_area_hid.pdf> <./figs/handdrawn/ball_void_hid.pdf>]
(./comparison.tex (./rdf_spectra_comparison_fig.texlibpng warning: iCCP: Not recognizing known sRGB profile that has been edited

Overfull \vbox (65.76167pt too high) detected at line 88
<figs/bridsonexperiments/2d/fftslice.png, id=142, 391.7034pt x 392.1852pt>
<use figs/bridsonexperiments/2d/fftslice.png>
<figs/bridsonexperimentsour/3d/fftslice.png, id=143, 391.7034pt x 392.1852pt>
<use figs/bridsonexperimentsour/3d/fftslice.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited

<figs/bridsonexperimentsour/4d/fftslice.png, id=144, 299.6796pt x 300.6432pt>
<use figs/bridsonexperimentsour/4d/fftslice.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited

<figs/bridsonexperimentsour/5d/fftslice.png, id=145, 132.0132pt x 131.5314pt>
<use figs/bridsonexperimentsour/5d/fftslice.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited

<figs/bridsonexperimentsour/6d/fftslice.png, id=146, 58.2978pt x 58.2978pt>
<use figs/bridsonexperimentsour/6d/fftslice.png>
<figs/bridsonexperiments/2d/RDFhistogram.png, id=147, 578.16pt x 433.62pt>
<use figs/bridsonexperiments/2d/RDFhistogram.png>
<figs/bridsonexperimentsour/3d/RDFhistogram.png, id=148, 578.16pt x 433.62pt>
<use figs/bridsonexperimentsour/3d/RDFhistogram.png>
<figs/bridsonexperimentsour/4d/RDFhistogram.png, id=149, 578.16pt x 433.62pt>
<use figs/bridsonexperimentsour/4d/RDFhistogram.png>
<figs/bridsonexperimentsour/5d/RDFhistogram.png, id=150, 578.16pt x 433.62pt>
<use figs/bridsonexperimentsour/5d/RDFhistogram.png>
<figs/bridsonexperimentsour/6d/RDFhistogram.png, id=151, 578.16pt x 433.62pt>
<use figs/bridsonexperimentsour/6d/RDFhistogram.png>
<figs/bridsonexperiments/2d/radialpower.png, id=152, 578.16pt x 433.62pt>
<use figs/bridsonexperiments/2d/radialpower.png>
<figs/bridsonexperimentsour/3d/radialpower.png, id=153, 578.16pt x 433.62pt>
<use figs/bridsonexperimentsour/3d/radialpower.png>
<figs/bridsonexperimentsour/4d/radialpower.png, id=154, 578.16pt x 433.62pt>
<use figs/bridsonexperimentsour/4d/radialpower.png>
<figs/bridsonexperimentsour/5d/radialpower.png, id=155, 578.16pt x 433.62pt>
<use figs/bridsonexperimentsour/5d/radialpower.png>
<figs/bridsonexperimentsour/6d/radialpower.png, id=156, 578.16pt x 433.62pt>
<use figs/bridsonexperimentsour/6d/radialpower.png>
Overfull \vbox (56.49396pt too high) detected at line 88

<figs/distributions-p-midd/02d/slice513_1_1655.png, id=157, 391.7034pt x 392.18
52pt> <use figs/distributions-p-midd/02d/slice513_1_1655.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited

<figs/distributions-p-midd/03d/slice513_257_80120.png, id=158, 392.1852pt x 392
.667pt> <use figs/distributions-p-midd/03d/slice513_257_80120.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited

<figs/distributions-p-midd/04d/slice129_65_61401.png, id=159, 299.6796pt x 299.
6796pt> <use figs/distributions-p-midd/04d/slice129_65_61401.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited

<figs/distributions-p-midd/05d/slice39_20_6166.png, id=160, 132.0132pt x 132.49
5pt> <use figs/distributions-p-midd/05d/slice39_20_6166.png>
<figs/distributions-p-midd/06d/slice17_9_337570.png, id=161, 58.2978pt x 58.297
8pt> <use figs/distributions-p-midd/06d/slice17_9_337570.png>
<figs/distributions-p-midd/02d/RDFhistogram_7236431.png, id=162, 578.16pt x 433
.62pt> <use figs/distributions-p-midd/02d/RDFhistogram_7236431.png>
<figs/distributions-p-midd/03d/RDFhistogram_80120.png, id=163, 578.16pt x 433.6
2pt> <use figs/distributions-p-midd/03d/RDFhistogram_80120.png>
<figs/distributions-p-midd/04d/RDFhistogram_61401.png, id=164, 578.16pt x 433.6
2pt> <use figs/distributions-p-midd/04d/RDFhistogram_61401.png>
<figs/distributions-p-midd/05d/RDFhistogram_61401.png, id=165, 578.16pt x 433.6
2pt> <use figs/distributions-p-midd/05d/RDFhistogram_61401.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited

<figs/distributions-p-midd/06d/RDFhistogram_337570.png, id=166, 479.391pt x 430
.7292pt> <use figs/distributions-p-midd/06d/RDFhistogram_337570.png>
<figs/distributions-p-midd/02d/radialpower_1655.png, id=167, 578.16pt x 433.62p
t> <use figs/distributions-p-midd/02d/radialpower_1655.png>
<figs/distributions-p-midd/03d/radialpower_80120.png, id=168, 578.16pt x 433.62
pt> <use figs/distributions-p-midd/03d/radialpower_80120.png>
<figs/distributions-p-midd/04d/radialpower_61401.png, id=169, 578.16pt x 433.62
pt> <use figs/distributions-p-midd/04d/radialpower_61401.png>
<figs/distributions-p-midd/05d/radialpower_6166.png, id=170, 578.16pt x 433.62p
t> <use figs/distributions-p-midd/05d/radialpower_6166.png>
<figs/distributions-p-midd/06d/radialpower_337570.png, id=171, 475.5366pt x 421
.575pt> <use figs/distributions-p-midd/06d/radialpower_337570.png>
Overfull \vbox (55.23415pt too high) detected at line 88

<figs/distributions-p-midd/22d/slice513_1_1913.png, id=172, 391.7034pt x 392.66
7pt> <use figs/distributions-p-midd/22d/slice513_1_1913.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited

<figs/distributions-p-midd/23d/slice513_257_732051.png, id=173, 391.7034pt x 39
2.1852pt> <use figs/distributions-p-midd/23d/slice513_257_732051.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited

<figs/distributions-p-midd/24d/slice129_65_2214.png, id=174, 299.6796pt x 299.6
796pt> <use figs/distributions-p-midd/24d/slice129_65_2214.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited

<figs/distributions-p-midd/25d/slice39_20_14088.png, id=175, 132.0132pt x 132.4
95pt> <use figs/distributions-p-midd/25d/slice39_20_14088.png>
<figs/distributions-p-midd/26d/slice17_9_54468.png, id=176, 58.2978pt x 57.816p
t> <use figs/distributions-p-midd/26d/slice17_9_54468.png>
<figs/distributions-p-midd/22d/RDFhistogram_8118176.png, id=177, 578.16pt x 433
.62pt> <use figs/distributions-p-midd/22d/RDFhistogram_8118176.png>
<figs/distributions-p-midd/23d/RDFhistogram_732051.png, id=178, 578.16pt x 433.
62pt> <use figs/distributions-p-midd/23d/RDFhistogram_732051.png>
<figs/distributions-p-midd/24d/RDFhistogram_563628.png, id=179, 578.16pt x 433.
62pt> <use figs/distributions-p-midd/24d/RDFhistogram_563628.png>
<figs/distributions-p-midd/25d/RDFhistogram_452776.png, id=180, 578.16pt x 433.
62pt> <use figs/distributions-p-midd/25d/RDFhistogram_452776.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited

<figs/distributions-p-midd/26d/RDFhistogram_382015.png, id=181, 485.6544pt x 42
5.9112pt> <use figs/distributions-p-midd/26d/RDFhistogram_382015.png>
<figs/distributions-p-midd/22d/radialpower_1913.png, id=182, 578.16pt x 433.62p
t> <use figs/distributions-p-midd/22d/radialpower_1913.png>
<figs/distributions-p-midd/23d/radialpower_732051.png, id=183, 578.16pt x 433.6
2pt> <use figs/distributions-p-midd/23d/radialpower_732051.png>
<figs/distributions-p-midd/24d/radialpower_2214.png, id=184, 578.16pt x 433.62p
t> <use figs/distributions-p-midd/24d/radialpower_2214.png>
<figs/distributions-p-midd/25d/radialpower_14088.png, id=185, 578.16pt x 433.62
pt> <use figs/distributions-p-midd/25d/radialpower_14088.png>
<figs/distributions-p-midd/26d/radialpower_54468.png, id=186, 578.16pt x 433.62
pt> <use figs/distributions-p-midd/26d/radialpower_54468.png>)
(./betamedian_fig_body.tex
<figs/beta_farthestvoronoi/betabymethodAPL.pdf, id=187, 652.57822pt x 464.14168
pt> <use figs/beta_farthestvoronoi/betabymethodAPL.pdf>
<figs/beta_farthestvoronoi/betabymethod-nofavored.pdf, id=188, 652.07611pt x 46
2.00807pt> <use figs/beta_farthestvoronoi/betabymethod-nofavored.pdf>
<figs/beta/2d/VoronoiHistogram_spoke.png, id=189, 484.209pt x 424.9476pt>
<use figs/beta/2d/VoronoiHistogram_spoke.png>
<figs/beta/3d/VoronoiHistogram_spoke.png, id=190, 485.1726pt x 424.9476pt>
<use figs/beta/3d/VoronoiHistogram_spoke.png>
<figs/beta/4d/VoronoiHistogram_spoke.png, id=191, 485.6544pt x 424.4658pt>
<use figs/beta/4d/VoronoiHistogram_spoke.png>
<figs/beta/5d/VoronoiHistogram_spoke.png, id=192, 485.1726pt x 424.4658pt>
<use figs/beta/5d/VoronoiHistogram_spoke.png>
Overfull \hbox (4.80176pt too wide) in paragraph at lines 10--21
 [][] 
)) (./runtime.tex
Underfull \hbox (badness 1163) in paragraph at lines 29--39
\OT1/ptm/m/n/9 do-mains is about $[]\OML/cmm/m/it/9 dn\OT1/cmr/m/n/9 (0\OML/cmm
/m/it/9 :\OT1/cmr/m/n/9 12 [][] \OML/cmm/m/it/9 n \OT1/cmr/m/n/9 + \OML/cmm/m/i
t/9 N\OT1/cmr/m/n/9 )\OML/cmm/m/it/9 :$ \OT1/ptm/m/n/9 See Ap-
(./scaling_fig_body.tex
<figs/scaling/scaling-na-body.pdf, id=193, 636.51859pt x 447.09987pt>
<use figs/scaling/scaling-na-body.pdf>
<figs/scaling/scaling-pt-body.pdf, id=194, 661.20726pt x 471.42659pt>
<use figs/scaling/scaling-pt-body.pdf>
Overfull \hbox (3.20264pt too wide) in paragraph at lines 7--14
 [][][][] 
) (./scaling_fixed_n_fig_body.tex
<figs/scaling/scaling_by_d_200000-body.pdf, id=195, 633.84062pt x 441.1379pt>
<use figs/scaling/scaling_by_d_200000-body.pdf>
<figs/scaling/scaling-pa3200-body.pdf, id=196, 653.86269pt x 441.45325pt>
<use figs/scaling/scaling-pa3200-body.pdf>
Overfull \hbox (3.20264pt too wide) in paragraph at lines 7--14
 [][][][] 
))) (./application.tex
Overfull \vbox (0.633pt too high) has occurred while \output is active [6 <./fi
gs/beta_farthestvoronoi/betabymethodAPL.pdf> <./figs/beta_farthestvoronoi/betab
ymethod-nofavored.pdf> <./figs/beta/2d/VoronoiHistogram_spoke.png> <./figs/beta
/3d/VoronoiHistogram_spoke.png> <./figs/beta/4d/VoronoiHistogram_spoke.png> <./
figs/beta/5d/VoronoiHistogram_spoke.png> <./figs/scaling/scaling-na-body.pdf> <
./figs/scaling/scaling-pt-body.pdf>]
Overfull \vbox (0.633pt too high) has occurred while \output is active [7 <./fi
gs/bridsonexperiments/2d/fftslice.png> <./figs/bridsonexperimentsour/3d/fftslic
e.png> <./figs/bridsonexperimentsour/4d/fftslice.png> <./figs/bridsonexperiment
sour/5d/fftslice.png> <./figs/bridsonexperimentsour/6d/fftslice.png> <./figs/br
idsonexperiments/2d/RDFhistogram.png (PNG copy)> <./figs/bridsonexperimentsour/
3d/RDFhistogram.png (PNG copy)> <./figs/bridsonexperimentsour/4d/RDFhistogram.p
ng (PNG copy)> <./figs/bridsonexperimentsour/5d/RDFhistogram.png (PNG copy)> <.
/figs/bridsonexperimentsour/6d/RDFhistogram.png (PNG copy)> <./figs/bridsonexpe
riments/2d/radialpower.png (PNG copy)> <./figs/bridsonexperimentsour/3d/radialp
ower.png (PNG copy)> <./figs/bridsonexperimentsour/4d/radialpower.png (PNG copy
)> <./figs/bridsonexperimentsour/5d/radialpower.png (PNG copy)> <./figs/bridson
experimentsour/6d/radialpower.png (PNG copy)> <./figs/distributions-p-midd/02d/
slice513_1_1655.png> <./figs/distributions-p-midd/03d/slice513_257_80120.png> <
./figs/distributions-p-midd/04d/slice129_65_61401.png> <./figs/distributions-p-
midd/05d/slice39_20_6166.png> <./figs/distributions-p-midd/06d/slice17_9_337570
.png> <./figs/distributions-p-midd/02d/RDFhistogram_7236431.png (PNG copy)> <./
figs/distributions-p-midd/03d/RDFhistogram_80120.png (PNG copy)> <./figs/distri
butions-p-midd/04d/RDFhistogram_61401.png (PNG copy)> <./figs/distributions-p-m
idd/05d/RDFhistogram_61401.png (PNG copy)> <./figs/distributions-p-midd/06d/RDF
histogram_337570.png> <./figs/distributions-p-midd/02d/radialpower_1655.png (PN
G copy)> <./figs/distributions-p-midd/03d/radialpower_80120.png (PNG copy)> <./
figs/distributions-p-midd/04d/radialpower_61401.png (PNG copy)> <./figs/distrib
utions-p-midd/05d/radialpower_6166.png (PNG copy)> <./figs/distributions-p-midd
/06d/radialpower_337570.png> <./figs/distributions-p-midd/22d/slice513_1_1913.p
ng> <./figs/distributions-p-midd/23d/slice513_257_732051.png> <./figs/distribut
ions-p-midd/24d/slice129_65_2214.png> <./figs/distributions-p-midd/25d/slice39_
20_14088.png> <./figs/distributions-p-midd/26d/slice17_9_54468.png> <./figs/dis
tributions-p-midd/22d/RDFhistogram_8118176.png (PNG copy)> <./figs/distribution
s-p-midd/23d/RDFhistogram_732051.png (PNG copy)> <./figs/distributions-p-midd/2
4d/RDFhistogram_563628.png (PNG copy)> <./figs/distributions-p-midd/25d/RDFhist
ogram_452776.png (PNG copy)> <./figs/distributions-p-midd/26d/RDFhistogram_3820
15.png> <./figs/distributions-p-midd/22d/radialpower_1913.png (PNG copy)> <./fi
gs/distributions-p-midd/23d/radialpower_732051.png (PNG copy)> <./figs/distribu
tions-p-midd/24d/radialpower_2214.png (PNG copy)> <./figs/distributions-p-midd/
25d/radialpower_14088.png (PNG copy)> <./figs/distributions-p-midd/26d/radialpo
wer_54468.png (PNG copy)>]
Underfull \hbox (badness 2020) in paragraph at lines 37--39
\OT1/ptm/m/n/9 Motion plan-ning ex-plores the high-dimensional con-fig-u-ra-tio
n

Underfull \hbox (badness 5862) in paragraph at lines 41--43
\OT1/ptm/m/n/9 We in-te-grated spoke-dart sam-pling into the Mit-suba ren-
(./gopt_demo_fspace_fig_body.tex
<figs/DIRECT_7.pdf, id=346, 474.38947pt x 473.67825pt> <use figs/DIRECT_7.pdf>
<figs/DIRECT_31.pdf, id=347, 475.10072pt x 476.52309pt>
<use figs/DIRECT_31.pdf>
<figs/DIRECT_101.pdf, id=348, 475.10072pt x 475.81194pt>
<use figs/DIRECT_101.pdf>
<figs/opt_darts_4.pdf, id=349, 474.38943pt x 474.3894pt>
<use figs/opt_darts_4.pdf>
<figs/opt_darts_31.pdf, id=350, 473.67822pt x 475.1007pt>
<use figs/opt_darts_31.pdf>
<figs/opt_darts_101.pdf, id=351, 474.38947pt x 475.81194pt>
<use figs/opt_darts_101.pdf>)
Overfull \vbox (0.633pt too high) has occurred while \output is active [8 <./fi
gs/scaling/scaling_by_d_200000-body.pdf> <./figs/scaling/scaling-pa3200-body.pd
f> <./figs/DIRECT_7.pdf> <./figs/DIRECT_31.pdf> <./figs/DIRECT_101.pdf> <./figs
/opt_darts_4.pdf> <./figs/opt_darts_31.pdf> <./figs/opt_darts_101.pdf>])
(./conclusion.tex) (./ack.tex (../common/ascr_sandia_acknowledgement.tex)
Underfull \hbox (badness 1603) in paragraph at lines 4--6
\OT1/ptm/m/n/9 We thank the au-thors of Point-Annulus [Brid-son 2007] and
) (./hackbibstyle.tex) (./final.bbl
Underfull \hbox (badness 1648) in paragraph at lines 98--102
[]\OT1/ptm/m/sc/8 Ebeida, M. S.\OT1/ptm/m/n/8 , \OT1/ptm/m/sc/8 David-son, A. A
.\OT1/ptm/m/n/8 , \OT1/ptm/m/sc/8 Pat-ney, A.\OT1/ptm/m/n/8 , \OT1/ptm/m/sc/8 K
nupp, P. M.\OT1/ptm/m/n/8 ,

Overfull \vbox (0.633pt too high) has occurred while \output is active [9])
Overfull \vbox (0.633pt too high) has occurred while \output is active [10]
(./stepbluenoise.tex (./trims_step_alg.tex)
<figs/handdrawn/favored-ranges.pdf, id=469, 546.04pt x 256.01607pt>
<use figs/handdrawn/favored-ranges.pdf>
<figs/handdrawn/open-spoke.pdf, id=470, 463.05547pt x 185.69376pt>
<use figs/handdrawn/open-spoke.pdf>
<figs/handdrawn/closed-spoke.pdf, id=471, 504.00145pt x 198.7425pt>
<use figs/handdrawn/closed-spoke.pdf>) (./smoothbluenoise.tex
Overfull \vbox (0.633pt too high) has occurred while \output is active [11 <./f
igs/handdrawn/favored-ranges.pdf> <./figs/handdrawn/open-spoke.pdf> <./figs/han
ddrawn/closed-spoke.pdf>] (./second_spoke_alg.tex)) (./results_appendix.tex
(./coverage_fig.tex
<figs/histogram_misses1.pdf, id=546, 684.5575pt x 496.85625pt>
<use figs/histogram_misses1.pdf>
<figs/CentreSearch_coverage_properties.pdf, id=547, 726.715pt x 570.13pt>
<use figs/CentreSearch_coverage_properties.pdf>) (./betamedian_fig.tex
<figs/beta_farthestvoronoi/betabymethod.pdf, id=548, 685.56125pt x 496.85625pt>
<use figs/beta_farthestvoronoi/betabymethod.pdf>) (./histograms_fig.tex
Overfull \vbox (162.143pt too high) detected at line 72

<figs/beta_farthestvoronoi/2d/VoronoiHistogram_bridson_beta.png, id=549, 578.16
pt x 433.62pt>
<use figs/beta_farthestvoronoi/2d/VoronoiHistogram_bridson_beta.png>
<figs/beta_farthestvoronoi/3d/VoronoiHistogram_bridson_beta.png, id=550, 578.16
pt x 433.62pt>
<use figs/beta_farthestvoronoi/3d/VoronoiHistogram_bridson_beta.png>
<figs/beta_farthestvoronoi/4d/VoronoiHistogram_bridson_beta.png, id=551, 578.16
pt x 433.62pt>
<use figs/beta_farthestvoronoi/4d/VoronoiHistogram_bridson_beta.png>
<figs/beta_farthestvoronoi/5d/VoronoiHistogram_bridson_beta.png, id=552, 578.16
pt x 433.62pt>
<use figs/beta_farthestvoronoi/5d/VoronoiHistogram_bridson_beta.png>
<figs/beta_farthestvoronoi/bridsonspread.pdf, id=553, 678.535pt x 461.725pt>
<use figs/beta_farthestvoronoi/bridsonspread.pdf>
<figs/beta_farthestvoronoi/2d/VoronoiHistogram_spoke_beta.png, id=554, 578.16pt
 x 433.62pt>
<use figs/beta_farthestvoronoi/2d/VoronoiHistogram_spoke_beta.png>
<figs/beta_farthestvoronoi/3d/VoronoiHistogram_spoke_beta.png, id=555, 578.16pt
 x 433.62pt>
<use figs/beta_farthestvoronoi/3d/VoronoiHistogram_spoke_beta.png>
<figs/beta_farthestvoronoi/4d/VoronoiHistogram_spoke_beta.png, id=556, 578.16pt
 x 433.62pt>
<use figs/beta_farthestvoronoi/4d/VoronoiHistogram_spoke_beta.png>
<figs/beta_farthestvoronoi/5d/VoronoiHistogram_spoke_beta.png, id=557, 578.16pt
 x 433.62pt>
<use figs/beta_farthestvoronoi/5d/VoronoiHistogram_spoke_beta.png>
<figs/beta_farthestvoronoi/linespread.pdf, id=558, 678.535pt x 461.725pt>
<use figs/beta_farthestvoronoi/linespread.pdf>
<figs/beta_farthestvoronoi/2d/VoronoiHistogram_favored_beta.png, id=559, 578.16
pt x 433.62pt>
<use figs/beta_farthestvoronoi/2d/VoronoiHistogram_favored_beta.png>
<figs/beta_farthestvoronoi/3d/VoronoiHistogram_favored_beta.png, id=560, 578.16
pt x 433.62pt>
<use figs/beta_farthestvoronoi/3d/VoronoiHistogram_favored_beta.png>
<figs/beta_farthestvoronoi/4d/VoronoiHistogram_favored_beta.png, id=561, 578.16
pt x 433.62pt>
<use figs/beta_farthestvoronoi/4d/VoronoiHistogram_favored_beta.png>
<figs/beta_farthestvoronoi/5d/VoronoiHistogram_favored_beta.png, id=562, 578.16
pt x 433.62pt>
<use figs/beta_farthestvoronoi/5d/VoronoiHistogram_favored_beta.png>
<figs/beta_farthestvoronoi/favoredspread.pdf, id=563, 678.535pt x 461.725pt>
<use figs/beta_farthestvoronoi/favoredspread.pdf>
<figs/beta_farthestvoronoi/2d/VoronoiHistogram_two_beta.png, id=564, 578.16pt x
 433.62pt> <use figs/beta_farthestvoronoi/2d/VoronoiHistogram_two_beta.png>
<figs/beta_farthestvoronoi/3d/VoronoiHistogram_two_beta.png, id=565, 578.16pt x
 433.62pt> <use figs/beta_farthestvoronoi/3d/VoronoiHistogram_two_beta.png>
<figs/beta_farthestvoronoi/4d/VoronoiHistogram_two_beta.png, id=566, 578.16pt x
 433.62pt> <use figs/beta_farthestvoronoi/4d/VoronoiHistogram_two_beta.png>
<figs/beta_farthestvoronoi/5d/VoronoiHistogram_two_beta.png, id=567, 578.16pt x
 433.62pt> <use figs/beta_farthestvoronoi/5d/VoronoiHistogram_two_beta.png>
<figs/beta_farthestvoronoi/twospread.pdf, id=568, 678.535pt x 461.725pt>
<use figs/beta_farthestvoronoi/twospread.pdf>
Overfull \vbox (203.22755pt too high) detected at line 72
<figs/beta/2d/VoronoiHistogram_bridson.png, id=569, 578.16pt x 433.62pt>
<use figs/beta/2d/VoronoiHistogram_bridson.png>
<figs/beta/3d/VoronoiHistogram_bridson.png, id=570, 578.16pt x 433.62pt>
<use figs/beta/3d/VoronoiHistogram_bridson.png>
<figs/beta/4d/VoronoiHistogram_bridson.png, id=571, 578.16pt x 433.62pt>
<use figs/beta/4d/VoronoiHistogram_bridson.png>
<figs/beta/5d/VoronoiHistogram_bridson.png, id=572, 578.16pt x 433.62pt>
<use figs/beta/5d/VoronoiHistogram_bridson.png>
<figs/beta/bridsonspread.pdf, id=573, 678.535pt x 461.725pt>
<use figs/beta/bridsonspread.pdf>
<use figs/beta/2d/VoronoiHistogram_spoke.png>
<use figs/beta/3d/VoronoiHistogram_spoke.png>
<use figs/beta/4d/VoronoiHistogram_spoke.png>
<use figs/beta/5d/VoronoiHistogram_spoke.png>
<figs/beta/linespread.pdf, id=574, 678.535pt x 461.725pt>
<use figs/beta/linespread.pdf>
<figs/beta/2d/VoronoiHistogram_favored.png, id=575, 578.16pt x 433.62pt>
<use figs/beta/2d/VoronoiHistogram_favored.png>
<figs/beta/3d/VoronoiHistogram_favored.png, id=576, 578.16pt x 433.62pt>
<use figs/beta/3d/VoronoiHistogram_favored.png>
<figs/beta/4d/VoronoiHistogram_favored.png, id=577, 578.16pt x 433.62pt>
<use figs/beta/4d/VoronoiHistogram_favored.png>
<figs/beta/5d/VoronoiHistogram_favored.png, id=578, 578.16pt x 433.62pt>
<use figs/beta/5d/VoronoiHistogram_favored.png>
<figs/beta/favoredspread.pdf, id=579, 678.535pt x 461.725pt>
<use figs/beta/favoredspread.pdf>
<figs/beta/2d/VoronoiHistogram_two.png, id=580, 578.16pt x 433.62pt>
<use figs/beta/2d/VoronoiHistogram_two.png>
<figs/beta/3d/VoronoiHistogram_two.png, id=581, 578.16pt x 433.62pt>
<use figs/beta/3d/VoronoiHistogram_two.png>
<figs/beta/4d/VoronoiHistogram_two.png, id=582, 578.16pt x 433.62pt>
<use figs/beta/4d/VoronoiHistogram_two.png>
<figs/beta/5d/VoronoiHistogram_two.png, id=583, 578.16pt x 433.62pt>
<use figs/beta/5d/VoronoiHistogram_two.png>
<figs/beta/twospread.pdf, id=584, 678.535pt x 461.725pt>
<use figs/beta/twospread.pdf>

LaTeX Warning: Float too large for page by 4.43073pt on input line 76.

) (./point_annulus_aperiodic_fig.tex
<use figs/bridsonexperiments/2d/fftslice.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited

<figs/bridsonexperiments/3d/fftslice.png, id=585, 391.7034pt x 392.1852pt>
<use figs/bridsonexperiments/3d/fftslice.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited

<figs/bridsonexperiments/4d/fftslice.png, id=586, 299.6796pt x 300.6432pt>
<use figs/bridsonexperiments/4d/fftslice.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited

<figs/bridsonexperiments/5d/fftslice.png, id=587, 132.0132pt x 132.495pt>
<use figs/bridsonexperiments/5d/fftslice.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited

<figs/bridsonexperiments/6d/fftslice.png, id=588, 58.2978pt x 58.2978pt>
<use figs/bridsonexperiments/6d/fftslice.png>
<use figs/bridsonexperiments/2d/RDFhistogram.png>
<figs/bridsonexperiments/3d/RDFhistogram.png, id=589, 578.16pt x 433.62pt>
<use figs/bridsonexperiments/3d/RDFhistogram.png>
<figs/bridsonexperiments/4d/RDFhistogram.png, id=590, 578.16pt x 433.62pt>
<use figs/bridsonexperiments/4d/RDFhistogram.png>
<figs/bridsonexperiments/5d/RDFhistogram.png, id=591, 578.16pt x 433.62pt>
<use figs/bridsonexperiments/5d/RDFhistogram.png>
<figs/bridsonexperiments/6d/RDFhistogram.png, id=592, 578.16pt x 433.62pt>
<use figs/bridsonexperiments/6d/RDFhistogram.png>
<use figs/bridsonexperiments/2d/radialpower.png>
<figs/bridsonexperiments/3d/radialpower.png, id=593, 578.16pt x 433.62pt>
<use figs/bridsonexperiments/3d/radialpower.png>
<figs/bridsonexperiments/4d/radialpower.png, id=594, 578.16pt x 433.62pt>
<use figs/bridsonexperiments/4d/radialpower.png>
<figs/bridsonexperiments/5d/radialpower.png, id=595, 578.16pt x 433.62pt>
<use figs/bridsonexperiments/5d/radialpower.png>
<figs/bridsonexperiments/6d/radialpower.png, id=596, 578.16pt x 433.62pt>
<use figs/bridsonexperiments/6d/radialpower.png>
<figs/bridsonexperiments/2d/VoronoiHistogram.png, id=597, 578.16pt x 433.62pt>
<use figs/bridsonexperiments/2d/VoronoiHistogram.png>
<figs/bridsonexperiments/3d/VoronoiHistogram.png, id=598, 578.16pt x 433.62pt>
<use figs/bridsonexperiments/3d/VoronoiHistogram.png>
<figs/bridsonexperiments/4d/VoronoiHistogram.png, id=599, 578.16pt x 433.62pt>
<use figs/bridsonexperiments/4d/VoronoiHistogram.png>
<figs/bridsonexperiments/5d/VoronoiHistogram.png, id=600, 578.16pt x 433.62pt>
<use figs/bridsonexperiments/5d/VoronoiHistogram.png>
<figs/bridsonexperiments/6d/VoronoiHistogram.png, id=601, 578.16pt x 433.62pt>
<use figs/bridsonexperiments/6d/VoronoiHistogram.png>)) (./runtime_appendix.tex

Overfull \vbox (0.633pt too high) has occurred while \output is active [12 <./f
igs/histogram_misses1.pdf> <./figs/CentreSearch_coverage_properties.pdf> <./fig
s/beta_farthestvoronoi/betabymethod.pdf>]
Overfull \vbox (0.633pt too high) has occurred while \output is active [13 <./f
igs/beta_farthestvoronoi/2d/VoronoiHistogram_bridson_beta.png (PNG copy)> <./fi
gs/beta_farthestvoronoi/3d/VoronoiHistogram_bridson_beta.png (PNG copy)> <./fig
s/beta_farthestvoronoi/4d/VoronoiHistogram_bridson_beta.png (PNG copy)> <./figs
/beta_farthestvoronoi/5d/VoronoiHistogram_bridson_beta.png (PNG copy)> <./figs/
beta_farthestvoronoi/bridsonspread.pdf> <./figs/beta_farthestvoronoi/2d/Voronoi
Histogram_spoke_beta.png (PNG copy)> <./figs/beta_farthestvoronoi/3d/VoronoiHis
togram_spoke_beta.png (PNG copy)> <./figs/beta_farthestvoronoi/4d/VoronoiHistog
ram_spoke_beta.png (PNG copy)> <./figs/beta_farthestvoronoi/5d/VoronoiHistogram
_spoke_beta.png (PNG copy)> <./figs/beta_farthestvoronoi/linespread.pdf> <./fig
s/beta_farthestvoronoi/2d/VoronoiHistogram_favored_beta.png (PNG copy)> <./figs
/beta_farthestvoronoi/3d/VoronoiHistogram_favored_beta.png (PNG copy)> <./figs/
beta_farthestvoronoi/4d/VoronoiHistogram_favored_beta.png (PNG copy)> <./figs/b
eta_farthestvoronoi/5d/VoronoiHistogram_favored_beta.png (PNG copy)> <./figs/be
ta_farthestvoronoi/favoredspread.pdf> <./figs/beta_farthestvoronoi/2d/VoronoiHi
stogram_two_beta.png (PNG copy)> <./figs/beta_farthestvoronoi/3d/VoronoiHistogr
am_two_beta.png (PNG copy)> <./figs/beta_farthestvoronoi/4d/VoronoiHistogram_tw
o_beta.png (PNG copy)> <./figs/beta_farthestvoronoi/5d/VoronoiHistogram_two_bet
a.png (PNG copy)> <./figs/beta_farthestvoronoi/twospread.pdf> <./figs/beta/2d/V
oronoiHistogram_bridson.png (PNG copy)> <./figs/beta/3d/VoronoiHistogram_bridso
n.png (PNG copy)> <./figs/beta/4d/VoronoiHistogram_bridson.png (PNG copy)> <./f
igs/beta/5d/VoronoiHistogram_bridson.png (PNG copy)> <./figs/beta/bridsonspread
.pdf> <./figs/beta/linespread.pdf> <./figs/beta/2d/VoronoiHistogram_favored.png
 (PNG copy)> <./figs/beta/3d/VoronoiHistogram_favored.png (PNG copy)> <./figs/b
eta/4d/VoronoiHistogram_favored.png (PNG copy)> <./figs/beta/5d/VoronoiHistogra
m_favored.png (PNG copy)> <./figs/beta/favoredspread.pdf> <./figs/beta/2d/Voron
oiHistogram_two.png (PNG copy)> <./figs/beta/3d/VoronoiHistogram_two.png (PNG c
opy)> <./figs/beta/4d/VoronoiHistogram_two.png (PNG copy)> <./figs/beta/5d/Voro
noiHistogram_two.png (PNG copy)> <./figs/beta/twospread.pdf>]
Overfull \vbox (0.633pt too high) has occurred while \output is active [14 <./f
igs/bridsonexperiments/3d/fftslice.png> <./figs/bridsonexperiments/4d/fftslice.
png> <./figs/bridsonexperiments/5d/fftslice.png> <./figs/bridsonexperiments/6d/
fftslice.png> <./figs/bridsonexperiments/3d/RDFhistogram.png (PNG copy)> <./fig
s/bridsonexperiments/4d/RDFhistogram.png (PNG copy)> <./figs/bridsonexperiments
/5d/RDFhistogram.png (PNG copy)> <./figs/bridsonexperiments/6d/RDFhistogram.png
 (PNG copy)> <./figs/bridsonexperiments/3d/radialpower.png (PNG copy)> <./figs/
bridsonexperiments/4d/radialpower.png (PNG copy)> <./figs/bridsonexperiments/5d
/radialpower.png (PNG copy)> <./figs/bridsonexperiments/6d/radialpower.png (PNG
 copy)> <./figs/bridsonexperiments/2d/VoronoiHistogram.png (PNG copy)> <./figs/
bridsonexperiments/3d/VoronoiHistogram.png (PNG copy)> <./figs/bridsonexperimen
ts/4d/VoronoiHistogram.png (PNG copy)> <./figs/bridsonexperiments/5d/VoronoiHis
togram.png (PNG copy)> <./figs/bridsonexperiments/6d/VoronoiHistogram.png (PNG 
copy)>] (./scaling_fig.tex
<figs/scaling/scaling-na.pdf, id=916, 678.535pt x 461.725pt>
<use figs/scaling/scaling-na.pdf>
<figs/scaling/scaling-pa.pdf, id=917, 678.535pt x 461.725pt>
<use figs/scaling/scaling-pa.pdf>
<figs/scaling/scaling-nt.pdf, id=918, 678.535pt x 461.725pt>
<use figs/scaling/scaling-nt.pdf>
<figs/scaling/scaling-pt.pdf, id=919, 678.535pt x 461.725pt>
<use figs/scaling/scaling-pt.pdf>) (./scaling_fixed_n_fig.tex
<figs/scaling/scaling_by_d_200000.pdf, id=920, 678.535pt x 461.725pt>
<use figs/scaling/scaling_by_d_200000.pdf>
<figs/scaling/neighbors_by_d.pdf, id=921, 678.535pt x 461.725pt>
<use figs/scaling/neighbors_by_d.pdf>
<figs/scaling/scaling-pa3200.pdf, id=922, 655.9972pt x 441.9654pt>
<use figs/scaling/scaling-pa3200.pdf>
<figs/scaling/scaling_r32000.pdf, id=923, 678.535pt x 461.725pt>
<use figs/scaling/scaling_r32000.pdf>)) (./meshing.tex (./meshing_alg.tex)
(./spoke_delaunay_vs_qhull_fig.tex
<figs/SpokeDelaunay_a.pdf, id=924, 728.7225pt x 570.13pt>
<use figs/SpokeDelaunay_a.pdf>
<figs/SpokeDelaunay_b.pdf, id=925, 728.7225pt x 570.13pt>
<use figs/SpokeDelaunay_b.pdf>
Overfull \vbox (0.633pt too high) has occurred while \output is active [15 <./f
igs/scaling/scaling-na.pdf> <./figs/scaling/scaling-pa.pdf> <./figs/scaling/sca
ling-nt.pdf> <./figs/scaling/scaling-pt.pdf> <./figs/scaling/scaling_by_d_20000
0.pdf> <./figs/scaling/neighbors_by_d.pdf> <./figs/scaling/scaling-pa3200.pdf> 
<./figs/scaling/scaling_r32000.pdf>]) (./m_effects_fig.tex
<figs/SpokeDelaunay_c.pdf, id=1125, 726.715pt x 569.12625pt>
<use figs/SpokeDelaunay_c.pdf>
<figs/SpokeDelaunay_d.pdf, id=1126, 726.715pt x 569.12625pt>
<use figs/SpokeDelaunay_d.pdf>)) (./optimization.tex (./gopt_main_fig.tex
<figs/bad_rect.pdf, id=1127, 344.65674pt x 323.80795pt>
<use figs/bad_rect.pdf>
<figs/bad_rect_vor.pdf, id=1128, 350.04636pt x 324.624pt>
<use figs/bad_rect_vor.pdf>)
Overfull \vbox (0.633pt too high) has occurred while \output is active [16 <./f
igs/SpokeDelaunay_a.pdf> <./figs/SpokeDelaunay_b.pdf> <./figs/SpokeDelaunay_c.p
df> <./figs/SpokeDelaunay_d.pdf>] (./gopt_alg.tex) (./gopt_demo_fspace_fig.tex
<figs/DIRECT_1.pdf, id=1290, 474.38947pt x 474.3894pt> <use figs/DIRECT_1.pdf>
<figs/opt_darts_1.pdf, id=1291, 475.8119pt x 475.81194pt>
<use figs/opt_darts_1.pdf>
<figs/DIRECT_3.pdf, id=1292, 474.38947pt x 473.67825pt>
<use figs/DIRECT_3.pdf>
<figs/opt_darts_2.pdf, id=1293, 475.10072pt x 475.81194pt>
<use figs/opt_darts_2.pdf>
<figs/DIRECT_5.pdf, id=1294, 476.52309pt x 475.81194pt>
<use figs/DIRECT_5.pdf>
<figs/opt_darts_3.pdf, id=1295, 474.38943pt x 475.1007pt>
<use figs/opt_darts_3.pdf> <use figs/DIRECT_7.pdf> <use figs/opt_darts_4.pdf>
<use figs/DIRECT_31.pdf> <use figs/opt_darts_31.pdf> <use figs/DIRECT_101.pdf>
<use figs/opt_darts_101.pdf>
<figs/DIRECT_301.pdf, id=1296, 474.38947pt x 475.81194pt>
<use figs/DIRECT_301.pdf>
<figs/opt_darts_301.pdf, id=1297, 475.10072pt x 475.10078pt>
<use figs/opt_darts_301.pdf>
<figs/DIRECT_601.pdf, id=1298, 475.10072pt x 475.81194pt>
<use figs/DIRECT_601.pdf>
<figs/opt_darts_601.pdf, id=1299, 475.10066pt x 475.81194pt>
<use figs/opt_darts_601.pdf>
<figs/DIRECT_999.pdf, id=1300, 474.38947pt x 476.52318pt>
<use figs/DIRECT_999.pdf>
<figs/opt_darts_999.pdf, id=1301, 474.38947pt x 475.1007pt>
<use figs/opt_darts_999.pdf>
<figs/HerbieSmooth.pdf, id=1302, 618.85483pt x 573.68295pt>
<use figs/HerbieSmooth.pdf>) (./gopt_performance_tab.tex)) (./mitsuba.tex
(./mitsuba_fig.texlibpng warning: iCCP: profile 'icc': 0h: PCS illuminant is not D50
libpng warning: iCCP: profile 'icc': 'RGB ': RGB color space not permitted on grayscale PNG
 <example-image-a.png, id=1303, 401.5pt x 301.125pt>
<use example-image-a.png>
<figs/mitsuba/babylon/16spp/stratified.png, id=1304, 513.92pt x 513.92pt>
<use figs/mitsuba/babylon/16spp/stratified.png>
<figs/mitsuba/babylon/16spp/ldsampler.png, id=1305, 513.92pt x 513.92pt>
<use figs/mitsuba/babylon/16spp/ldsampler.png>
<figs/mitsuba/babylon/16spp/spoke11_4D.png, id=1306, 513.92pt x 513.92pt>
<use figs/mitsuba/babylon/16spp/spoke11_4D.png>
<figs/mitsuba/torus-in-glass/256spp/stratified.png, id=1307, 513.92pt x 513.92p
t> <use figs/mitsuba/torus-in-glass/256spp/stratified.png>
<figs/mitsuba/torus-in-glass/256spp/ldsampler.png, id=1308, 513.92pt x 513.92pt
> <use figs/mitsuba/torus-in-glass/256spp/ldsampler.png>
<use figs/mitsuba/torus-in-glass/256spp/spoke_8D.png>)
Overfull \vbox (0.633pt too high) has occurred while \output is active [17 <./f
igs/bad_rect.pdf> <./figs/bad_rect_vor.pdf>]) (./motion_planning.tex
Overfull \vbox (0.633pt too high) has occurred while \output is active [18 <./f
igs/DIRECT_1.pdf> <./figs/opt_darts_1.pdf> <./figs/DIRECT_3.pdf> <./figs/opt_da
rts_2.pdf> <./figs/DIRECT_5.pdf> <./figs/opt_darts_3.pdf> <./figs/DIRECT_301.pd
f> <./figs/opt_darts_301.pdf> <./figs/DIRECT_601.pdf> <./figs/opt_darts_601.pdf
> <./figs/DIRECT_999.pdf> <./figs/opt_darts_999.pdf> <./figs/HerbieSmooth.pdf> 
<./figs/mitsuba/babylon/16spp/stratified.png> <./figs/mitsuba/babylon/16spp/lds
ampler.png> <./figs/mitsuba/babylon/16spp/spoke11_4D.png> <./figs/mitsuba/torus
-in-glass/256spp/stratified.png> <./figs/mitsuba/torus-in-glass/256spp/ldsample
r.png>] (./rrt_alg.tex) (./rrt_performance_tab.tex))
Overfull \vbox (0.633pt too high) has occurred while \output is active [19]
(./final.aux) ) )
(see the transcript file for additional information){/usr/local/texlive/2014/te
xmf-dist/fonts/enc/dvips/base/8r.enc}</usr/local/texlive/2014/texmf-dist/fonts/
type1/public/amsfonts/cm/cmbx9.pfb></usr/local/texlive/2014/texmf-dist/fonts/ty
pe1/public/amsfonts/cmextra/cmex9.pfb></usr/local/texlive/2014/texmf-dist/fonts
/type1/public/amsfonts/cm/cmmi10.pfb></usr/local/texlive/2014/texmf-dist/fonts/
type1/public/amsfonts/cm/cmmi6.pfb></usr/local/texlive/2014/texmf-dist/fonts/ty
pe1/public/amsfonts/cm/cmmi8.pfb></usr/local/texlive/2014/texmf-dist/fonts/type
1/public/amsfonts/cm/cmmi9.pfb></usr/local/texlive/2014/texmf-dist/fonts/type1/
public/amsfonts/cm/cmr6.pfb></usr/local/texlive/2014/texmf-dist/fonts/type1/pub
lic/amsfonts/cm/cmr8.pfb></usr/local/texlive/2014/texmf-dist/fonts/type1/public
/amsfonts/cm/cmr9.pfb></usr/local/texlive/2014/texmf-dist/fonts/type1/public/am
sfonts/cm/cmsy10.pfb></usr/local/texlive/2014/texmf-dist/fonts/type1/public/ams
fonts/cm/cmtt8.pfb></usr/local/texlive/2014/texmf-dist/fonts/type1/public/amsfo
nts/cm/cmtt9.pfb></usr/local/texlive/2014/texmf-dist/fonts/type1/urw/helvetic/u
hvr8a.pfb></usr/local/texlive/2014/texmf-dist/fonts/type1/urw/helvetic/uhvro8a.
pfb></usr/local/texlive/2014/texmf-dist/fonts/type1/urw/times/utmb8a.pfb></usr/
local/texlive/2014/texmf-dist/fonts/type1/urw/times/utmr8a.pfb></usr/local/texl
ive/2014/texmf-dist/fonts/type1/urw/times/utmri8a.pfb>
Output written on final.pdf (19 pages, 16609279 bytes).
SyncTeX written on final.synctex.gz.
Transcript written on final.log.


==> overfull.txt <==
Overfull \hbox (4.80661pt too wide) in paragraph at lines 6--19
Overfull \hbox (4.80176pt too wide) in paragraph at lines 10--21
Overfull \hbox (3.20264pt too wide) in paragraph at lines 7--14
Overfull \hbox (3.20264pt too wide) in paragraph at lines 7--14


==> warning.txt <==
Package subfig Warning: Your document class has a bad definition
Package subfig Warning: Your document class has a bad definition
Package caption Warning: Unsupported document class (or package) detected,
Package hyperref Warning: Draft mode on.
) (./introduction.tex (./teaser_fig.texlibpng warning: iCCP: Not recognizing known sRGB profile that has been edited
<use figs/delaunay_3d.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited
<use figs/distributions/2_P_24_0spoke_6236_final-half_plot_2d_no_ghosts.pdf>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited
(./comparison.tex (./rdf_spectra_comparison_fig.texlibpng warning: iCCP: Not recognizing known sRGB profile that has been edited
<use figs/bridsonexperimentsour/3d/fftslice.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited
<use figs/bridsonexperimentsour/4d/fftslice.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited
<use figs/bridsonexperimentsour/5d/fftslice.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited
52pt> <use figs/distributions-p-midd/02d/slice513_1_1655.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited
.667pt> <use figs/distributions-p-midd/03d/slice513_257_80120.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited
6796pt> <use figs/distributions-p-midd/04d/slice129_65_61401.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited
2pt> <use figs/distributions-p-midd/05d/RDFhistogram_61401.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited
7pt> <use figs/distributions-p-midd/22d/slice513_1_1913.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited
2.1852pt> <use figs/distributions-p-midd/23d/slice513_257_732051.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited
796pt> <use figs/distributions-p-midd/24d/slice129_65_2214.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited
62pt> <use figs/distributions-p-midd/25d/RDFhistogram_452776.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited
LaTeX Warning: Float too large for page by 4.43073pt on input line 76.
<use figs/bridsonexperiments/2d/fftslice.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited
<use figs/bridsonexperiments/3d/fftslice.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited
<use figs/bridsonexperiments/4d/fftslice.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited
<use figs/bridsonexperiments/5d/fftslice.png>libpng warning: iCCP: Not recognizing known sRGB profile that has been edited
(./mitsuba_fig.texlibpng warning: iCCP: profile 'icc': 0h: PCS illuminant is not D50
libpng warning: iCCP: profile 'icc': 'RGB ': RGB color space not permitted on grayscale PNG

